Some Bright Stars with Smooth Continua for Calibrating the Response of High Resolution Spectrographs

When characterizing a high resolution echelle spectrograph, for instance for precise Doppler work, it is useful to observe featureless sources such as quartz lamps or hot stars to determine the response of the instrument. Such sources provide a way to determine the blaze function of the orders, pixel-to-pixel variations in the detector, fringing in the system, and other important characteristics. In practice, however, many B or early A stars do not provide a smooth continuum, whether because they are not rotating rapidly enough or for some other reason. In fact, we have found that published rotational velocities and temperatures are not a specific and sensitive guide to whether a star's continuum will be smooth. A useful resource for observers, therefore, is a list of "good" hot stars: bright, blue stars known empirically to have no lines or other spectral features beyond the Balmer series with minima below 95% of the continuum. We have compiled a list of such stars visible from Northern Hemisphere telescopes. This list includes all stars listed in the Yale Bright Star Catalog (Hoffleit & Jaschek 1991) as being single with V < 5.5, v sin i > 175 km/s, and declination > -30, and many other hot stars that we have found useful for calibration purposes. The list here of "bad" stars may also be of interest in studies of hot, slowly rotating stars.

==> Bstar_final.csv <==
 Star name | RA         | Dec       | vmag  |sptype  | vrot | good?   |  notes                      
    HR9098 | 00 03 44.4 | -17 20 10 | 4.55  |   B9V  |  186 |  good   |                             
     HR179 | 00 42 03.9 | +50 30 45 | 4.80  |   B2V  |  211 |  good   |                             
     HR193 | 00 44 43.5 | +48 17 04 | 4.54  | B5III  |  260 |  bad    |                             
     HR223 | 00 48 50.1 | +50 58 06 | 4.89  | B9III  |  210 |  bad    |                             
     HR264 | 00 56 42.5 | +60 43 00 | 2.47  |  B0IV  |  300 |         |                             
     HR496 | 01 43 39.6 | +50 41 19 | 4.07  |   B2V  |  450 |  bad    |                             
     HR545 | 01 53 31.8 | +19 17 45 | 4.83  |   B9V  |  152 |  good   |  northern component 7"      
     HR664 | 02 17 18.9 | +33 50 50 | 4.01  |   A1V  |  208 |  good   |                             
     HR708 | 02 25 57.0 | -12 17 26 | 4.89  |   B9V  |  191 |  good   |                             
     HR838 | 02 49 59.0 | +27 15 38 | 3.63  |   B8V  |  180 |  good   |                             
     HR879 | 02 58 45.7 | +39 39 46 | 4.70  |   A2V  |  168 |  bad    |                             
     HR932 | 03 11 56.3 | +74 23 37 | 4.87  |   A2V  |  247 |  good   |                             
    HR1002 | 03 21 26.5 | +43 19 46 | 4.95  |   A3V  |  228 |  bad    |                             
    HR1044 | 03 29 22.1 | +49 30 32 | 4.67  |   B3V  |  202 |  good   |                             
    HR1087 | 03 36 29.4 | +48 11 34 | 4.23  |   B5V  |  369 |  bad    |                             
    HR1178 | 03 49 09.7 | +24 03 12 | 3.63  | B8III  |  212 |  good   |                             
    HR1261 | 04 06 34.0 | +50 21 05 | 4.29  |  A0IV  |  196 |  good   |                             
    HR1273 | 04 08 39.7 | +47 42 45 | 4.04  |   B3V  |  217 |  bad    |                             
    HR1544 | 04 50 36.7 | +08 54 01 | 4.36  |   A1V  |  212 |  good   |                             
    HR1621 | 05 01 25.6 | -20 03 07 | 4.91  |   B9V  |  237 |  good   |                             
    HR1679 | 05 09 08.8 | -08 45 15 | 4.27  |  B2IV  |  336 |  good   |                             
    HR1696 | 05 12 17.9 | -11 52 09 | 4.45  |   B8V  |  193 |         |                             
    HR1789 | 05 24 44.8 | +01 50 47 | 4.95  |   B1V  |  316 |  bad    |                             
    HR1839 | 05 30 47.1 | +05 56 53 | 4.20  |   B5V  |  176 |         |                             
    HR1937 | 05 38 53.1 | -07 12 47 | 4.80  |   A4V  |  170 |  bad    |                             
    HR1934 | 05 39 11.1 | +04 07 17 | 4.57  | B3III  |  194 |         |                             
    HR1998 | 05 46 57.3 | -14 49 19 | 3.55  |   A3V  |  202 |         |                             
    HR2155 | 06 06 09.3 | -14 56 07 | 4.67  |   A1V  |  211 |  bad    |                             
    HR2198 | 06 12 03.3 | +16 07 50 | 4.95  |   B5V  |  303 |  good   |                             
    HR2209 | 06 18 50.8 | +69 19 11 | 4.80  |   A0V  |  320 |  good   |                             
    HR2356 | 06 28 49.0 | -07 01 58 | 4.60  |   B3V  |  346 |  bad    |                             
    HR2343 | 06 28 57.8 | +20 12 44 | 4.15  | B6III  |  219 |  bad    |                             
    HR2585 | 06 57 37.1 | +45 05 39 | 4.90  |   A2V  |  201 |  bad    |                             
    HR2648 | 07 02 54.8 | -04 14 21 | 4.99  |   B1V  |  336 |  bad    |                             
    HR2763 | 07 18 05.6 | +16 32 25 | 3.58  |   A3V  |  154 |  bad    |                             
    HR2922 | 07 35 22.8 | -28 22 10 | 4.64  |   B8V  |  222 |         |                             
    HR2944 | 07 38 18.0 | -25 21 53 | 4.70  |  B8IV  |  293 |  bad    |                             
    HR2949 | 07 38 49.8 | -26 48 13 | 4.62  |  B5IV  |  193 |         |                             
    HR2946 | 07 43 00.4 | +58 42 37 | 4.99  |  A3IV  |  183 |  bad    |                             
    HR3034 | 07 48 05.2 | -25 56 14 | 4.50  |   B0V  |  368 |  bad    |                             
    HR3067 | 07 53 29.8 | +26 45 57 | 4.97  |   A3V  |  152 |  bad    |                             
    HR3131 | 07 59 52.0 | -18 23 57 | 4.61  |   A2V  |  198 |  bad    |                             
    HR3173 | 08 08 27.4 | +51 30 24 | 4.84  |   A2V  |  168 |  bad    |                             
    HR3192 | 08 09 01.6 | -19 14 42 | 4.40  |  B5IV  |  188 |  good   |                             
    HR3569 | 08 59 12.4 | +48 02 30 | 3.14  |  A7IV  |  151 |         |                             
    HR3594 | 09 03 37.5 | +47 09 24 | 3.60  |   A1V  |  219 |         |                             
    HR3662 | 09 16 11.3 | +54 01 19 | 4.83  |   A5V  |  157 |  bad    |                             
    HR3799 | 09 34 49.5 | +52 03 05 | 4.50  |   A2V  |  180 |  bad    |                             
    HR4259 | 10 55 36.8 | +24 44 59 | 4.50  |   A1V  |  182 |  bad    |   binary, 5"                
    HR4468 | 11 36 40.9 | -09 48 08 | 4.70  |   B9V  |  192 |  good   |                             
    HR4515 | 11 45 17.1 | +08 15 30 | 4.85  |   A4V  |  158 |  bad    |                             
    HR4787 | 12 33 29.0 | +69 47 18 | 3.87  | B6III  |  249 |  bad    |                             
    HR4828 | 12 41 53.1 | +10 14 08 | 4.88  |   A0V  |  173 |  good   |                             
    HR5062 | 13 25 13.5 | +54 59 17 | 4.01  |   A5V  |  218 |  bad    |                             
    HR5112 | 13 34 27.3 | +49 00 58 | 4.70  |   A5V  |  178 |  bad    |                             
    HR5107 | 13 34 41.6 | -00 35 45 | 3.37  |   A3V  |  173 |  bad    |                             
    HR5478 | 14 41 08.9 | +13 43 42 | 4.43  | A2III  |  156 |  bad    |                             
    HR5511 | 14 46 14.9 | +01 53 34 | 3.72  |   A0V  |  351 |  good   |                             
    HR5735 | 15 20 43.7 | +71 50 02 | 3.05  |  A3II  |  171 |  bad    |                             
    HR5903 | 15 44 03.5 | +77 47 40 | 4.32  |   A3V  |  206 |         |                             
    HR5867 | 15 46 11.3 | +15 25 19 | 3.67  |  A2IV  |  170 |  bad    |                             
    HR5885 | 15 50 58.7 | -25 45 05 | 4.64  |   B3V  |  300 |         |                             
    HR5904 | 15 53 36.7 | -25 19 38 | 4.59  |   B2V  |  308 |         |                             
    HR5928 | 15 56 53.1 | -29 12 51 | 3.88  |  B2IV  |  156 |         |                             
    HR5941 | 15 58 11.4 | -14 16 46 | 4.88  | B5III  |  393 |         |                             
    HR6027 | 16 11 59.7 | -19 27 38 | 4.01  |   B3V  |  199 |         |                             
    HR6028 | 16 12 18.2 | -27 55 35 | 4.59  |   B2V  |  225 |         |                             
    HR6141 | 16 30 12.4 | -25 06 54 | 4.79  |   B2V  |  232 |         |                             
    HR6410 | 17 15 01.9 | +24 50 21 | 3.14  |  A3IV  |  290 |  good   |                             
    HR6789 | 17 32 12.9 | +86 35 11 | 4.36  |   A1V  |  174 |  bad    |                             
    HR6629 | 17 47 53.6 | +02 42 26 | 3.75  |   A0V  |  205 |  good   |                             
    HR6700 | 17 59 47.6 | -23 48 58 | 4.76  |   B9V  |  191 |  bad    |                             
    HR6712 | 18 00 15.8 | +04 22 07 | 4.64  |   B2V  |  221 |         |                             
    HR6730 | 18 01 30.4 | +21 35 44 | 4.96  | A5III  |  180 |  bad    |                             
    HR6723 | 18 01 45.2 | +01 18 19 | 4.45  |   A2V  |  252 |  bad    |                             
    HR6827 | 18 11 07.1 | +60 24 34 | 6.5   |   A1V  |  300 |  good   |   near Kepler field         
    HR6930 | 18 29 11.9 | -14 33 57 | 4.70  |   A3V  |  223 |  bad    |                             
    HR7142 | 18 56 14.6 | +04 12 07 | 4.98  |   A5V  |  196 |  bad    |                             
    HR7236 | 19 06 14.9 | -04 52 57 | 3.44  |   B9V  |  176 |  good   |                             
    HR7420 | 19 29 42.3 | +51 43 47 | 3.79  |   A5V  |  226 |  bad    |                             
    HR7446 | 19 36 53.5 | -07 01 39 | 4.95  | B0III  |  259 |  bad    |                             
    HR7565 | 19 51 04.1 | +22 36 36 | 4.95  |   B2V  |  281 |  good   |                             
    HR7708 | 20 09 25.6 | +36 50 23 | 4.93  |   B2V  |  310 |  good   |                             
    HR7740 | 20 13 23.9 | +56 34 04 | 4.30  |  A3IV  |  268 |  bad    |                             
    HR7724 | 20 14 16.6 | +15 11 51 | 4.95  |   A2V  |  152 |  bad    |                             
    HR7739 | 20 15 15.9 | +25 35 31 | 4.78  |   B3V  |  249 |         |                             
    HR7844 | 20 30 03.5 | +48 57 06 | 4.95  |  B2IV  |  184 |         |                             
    HR7906 | 20 39 38.3 | +15 54 43 | 3.77  |  B9IV  |  162 |  bad    |                             
    HR7963 | 20 47 24.5 | +36 29 27 | 4.53  |   B5V  |  155 |         |                             
    HR8028 | 20 57 10.4 | +41 10 02 | 3.94  |   A1V  |  241 |  bad    |                             
    HR8047 | 20 59 49.6 | +47 31 16 | 4.74  |    B1  |  374 |         |                             
    HR8146 | 21 17 55.1 | +34 53 49 | 4.43  |   B2V  |  261 |  bad    |                             
    HR8402 | 22 03 18.9 | -02 09 19 | 4.69  |  B7IV  |  227 |  bad    |                             
    HR8418 | 22 06 26.2 | -13 52 11 | 4.27  |  B9IV  |  169 |         |                             
    HR8539 | 22 25 16.6 | +01 22 39 | 4.66  |   B1V  |  278 |         |                             
    HR8597 | 22 35 21.4 | -00 07 03 | 4.02  |  B9IV  |  280 |  good   |                             
    HR8628 | 22 40 39.4 | -27 02 37 | 4.17  |   B8V  |  290 |  good   |                             
    HR8634 | 22 41 27.7 | +10 49 53 | 3.40  |   B8V  |  194 |  bad    |                             
    HR8976 | 23 40 24.5 | +44 20 02 | 4.14  |  B9IV  |  184 |  good   |                             
    HR8988 | 23 42 43.3 | -14 32 42 | 4.49  |   B9V  |  156 |  bad    |                             
    HR9071 | 23 59 00.5 | +55 45 18 | 4.88  |   B1V  |  189 |  bad    |                             
    HR1    | 00 05 09.8 | +45 13 45 | 6.70  |   A1V  |  195 |         |                             
    HR10   | 00 07 18.1 | -17 23 11 | 6.19  |    A6V |  195 |  bad    |                             
    HR26   | 00 10 02.3 | +11 08 44 | 5.51  |    B9V |  275 |  good   |                             
    HR91   | 00 24 15.6 | +52 01 12 | 5.57  |   B5IV |  230 |         |                             
    HR96   | 00 25 06.4 | +53 02 48 | 5.74  |   B9IV |  210 |         |                             
    HR113  | 00 30 19.9 | +59 58 37 | 5.94  |  B9III |  225 |         |                             
    HR128  | 00 32 26.8 | +43 29 40 | 6.70  |    A1V |  265 |  good   |                             
    HR189  | 00 44 26.4 | +47 51 51 | 5.67  |    B5V |  177 |         |                             
    HR266  | 00 56 47.0 | +60 21 46 | 5.55  |   B9IV |  178 |         |                             
    HR282  | 01 00 03.4 | +44 42 40 | 6.84  |    A2V |  250 |         |                             
    HR283  | 01 00 03.6 | +44 42 47 | 6.04  |    B9V |  298 |         |                             
    HR311  | 01 05 41.6 | +21 27 55 | 5.56  |    A0V |  267 |  good   |                             
    HR384  | 01 21 05.2 | +64 39 29 | 6.34  |    A2V |  240 |  good   |                             
    HR398  | 01 25 46.5 | +70 58 48 | 6.49  |    A0V |  195 |  good   |                             
    HR419  | 01 26 53.5 | +03 32 07 | 6.58  |    B9V |  210 |  bad    |                             
    HR455  | 01 35 46.3 | +14 39 41 | 6.22  |  B9III |  220 |         |                             
    HR533  | 01 51 59.3 | +55 08 51 | 5.52  |    B1V |  198 |         |                             
    HR586  | 02 02 52.7 | +64 54 05 | 6.00  |    A1V |  305 |  good   |                             
    HR615  | 02 06 49.2 | +25 42 16 | 6.15  |   B9IV |  300 |  bad    |                             
    HR628  | 02 10 52.8 | +39 02 21 | 5.63  |    B9V |  192 |         |                             
    HR629  | 02 10 53.7 | +39 02 35 | 6.10  |    A1V |  305 |         |                             
    HR793  | 02 42 22.0 | +20 00 42 | 5.69  |    A0V |  195 |  bad    |                             
    HR809  | 02 44 32.9 | +15 18 42 | 5.77  |    B9V |  350 |         |                             
    HR899  | 02 59 41.2 | -02 27 54 | 5.56  |    B9V |  182 |  bad    |                             
    HR894  | 03 00 11.8 | +38 07 54 | 6.11  |    B8V |  305 |  bad    |                             
    HR891  | 03 00 53.4 | +52 21 07 | 6.74  |    B9V |  200 |         |                             
    HR954  | 03 12 14.2 | +27 15 24 | 5.79  |     B9 |  200 |  good   |                             
    HR980  | 03 15 00.1 | -26 06 01 | 6.25  |    A5V |  270 |  bad    |                             
    HR1037 | 03 28 52.3 | +49 50 53 | 5.58  |    B6V |  355 |         |                             
    HR1062 | 03 29 36.0 | -12 40 28 | 5.59  |   A5IV |  181 |  bad    |                             
    HR1051 | 03 30 37.0 | +48 06 13 | 5.82  |    B8V |  334 |         |                             
    HR1056 | 03 31 29.4 | +49 12 34 | 6.29  |    A0V |  230 |         |                             
    HR1073 | 03 33 39.0 | +54 58 28 | 5.98  |    A3V |  185 |         |                             
    HR1113 | 03 41 07.9 | +37 34 48 | 5.57  |    B7V |  360 |         |                             
    HR1126 | 03 42 18.9 | +19 42 01 | 5.69  |    B9V |  350 |         |                             
    HR1151 | 03 45 54.4 | +24 33 16 | 5.76  |    B8V |  194 |         |                             
    HR1147 | 03 47 32.2 | +55 55 21 | 6.10  |    B9V |  415 |         |                             
    HR1160 | 03 48 18.2 | +50 44 12 | 6.14  |    B8V |  250 |         |                             
    HR1158 | 03 49 36.7 | +63 17 49 | 5.85  |    A5V |  222 |         |                             
    HR1183 | 03 49 43.5 | +23 42 42 | 6.17  |    B8V |  273 |         |                             
    HR1211 | 03 54 17.4 | -02 57 10 | 6.14  |    A2V |  180 |         |                             
    HR1224 | 03 57 01.7 | +06 02 24 | 6.09  |    A2V |  190 |         |                             
    HR1260 | 04 07 51.1 | +62 19 48 | 6.99  |  B0III |  258 |  bad    |  SE component?              
    HR1307 | 04 13 34.8 | +10 12 43 | 6.23  |    B8V |  300 |         |                             
    HR1377 | 04 24 29.2 | +34 07 50 | 5.73  |    B8V |  250 |         |                             
    HR1289 | 04 28 13.0 | +83 48 28 | 5.57  |    B5V |  320 |  good   |                             
    HR1423 | 04 29 06.8 | -13 02 53 | 5.60  |    B1V |  340 |         |                             
    HR1417 | 04 32 01.8 | +53 54 38 | 5.77  |  B0III |  275 |         |                             
    HR1508 | 04 44 05.3 | -08 30 13 | 5.90  |    B2V |  240 |         |                             
    HR1500 | 04 44 12.8 | +40 47 12 | 6.08  |   B8IV |  300 |  bad    |                             
    HR1574 | 04 54 50.7 | +00 28 03 | 5.99  |    B5V |  200 |  good   |                             
    HR1645 | 05 03 53.3 | -24 23 16 | 5.61  |     A3 |  216 |         |                             
    HR1748 | 05 19 35.2 | -01 24 43 | 6.34  |    B1V |  280 |         |                             
    HR1738 | 05 20 14.8 | +41 05 10 | 5.52  |    A3V |  200 |         |                             
    HR1761 | 05 21 19.3 | +04 00 42 | 6.57  |    B5V |  300 |  bad    |                             
    HR1786 | 05 24 36.1 | +02 21 10 | 6.32  |   B4IV |  398 |  good   |                             
    HR1776 | 05 24 38.5 | +31 08 35 | 5.94  |  B9III |  285 |         |                             
    HR1806 | 05 26 02.4 | -05 31 05 | 6.23  |    B9V |  280 |  good   |                             
    HR1832 | 05 30 26.0 | +15 21 37 | 5.94  |    A3V |  230 |         |                             
    HR1863 | 05 33 07.2 | -01 43 05 | 6.46  |    B4V |  196 |         |                             
    HR1858 | 05 33 31.6 | +18 32 25 | 5.69  |   B2IV |  271 |  bad    |                             
    HR1864 | 05 33 54.2 | +14 18 20 | 5.64  |    B3V |  224 |         |                             
    HR1871 | 05 33 57.6 | +01 24 28 | 6.59  |    B2V |  198 |         |                             
    HR1873 | 05 34 03.9 | -01 02 08 | 6.22  |    B2V |  227 |  bad    |                             
    HR1894 | 05 35 16.1 | -05 23 07 | 7.96  |    B0V |  222 |         |                             
    HR1918 | 05 37 27.4 | -05 56 17 | 6.05  |    B1V |  260 |         |                             
    HR1929 | 05 39 27.0 | +21 45 46 | 6.34  |    A1V |  180 |         |                             
    HR1938 | 05 40 35.9 | +31 21 29 | 6.04  |  B9III |  250 |         |                             
    HR1945 | 05 41 21.0 | +29 29 15 | 6.43  |   B8IV |  200 |         |                             
    HR1969 | 05 46 30.4 | +56 06 56 | 5.94  |    A4V |  260 |         |                             
    HR2006 | 05 52 17.4 | +58 57 51 | 6.14  |    A0V |  400 |         |                             
    HR2030 | 05 52 23.4 | +19 52 05 | 6.06  |  G2III |  230 |         |                             
    HR2174 | 06 08 57.8 | +02 29 57 | 5.73  |    A3V |  250 |         |                             
    HR2207 | 06 13 33.4 | +18 40 49 | 6.58  |    B8V |  350 |         |                             
    HR2231 | 06 15 40.1 | +06 03 58 | 6.07  |    B6V |  290 |  good   |                             
    HR2284 | 06 21 24.7 | -11 46 23 | 5.64  |    B1V |  265 |         |                             
    HR2297 | 06 24 52.6 | +29 42 25 | 6.71  |  B8III |  250 |  good   |                             
    HR2325 | 06 26 34.5 | -04 35 49 | 6.15  |    B2V |  185 |         |                             
    HR2324 | 06 26 39.6 | -01 30 25 | 5.87  |    A3V |  270 |         |                             
    HR2358 | 06 28 49.5 | -07 02 03 | 5.60  |     B3 |  331 |         |                             
    HR2370 | 06 31 09.5 | +11 15 02 | 6.14  |    B2V |  293 |  good   |  bright southern component  
    HR2418 | 06 36 35.3 | -05 12 40 | 5.52  |    B8V |  245 |         |                             
    HR2532 | 06 53 07.6 | +44 50 21 | 6.26  |    A8V |  260 |  bad    |                             
    HR2568 | 06 56 32.3 | +46 16 27 | 5.87  |  B8III |  270 |  good   |                             
    HR2659 | 07 05 18.4 | +22 38 13 | 6.02  |    B8V |  345 |         |                             
    HR2670 | 07 05 49.7 | -10 39 40 | 6.49  |    B0V |  412 |  bad    |                             
    HR2690 | 07 07 22.6 | -23 50 25 | 5.71  |   B2IV |  290 |         |                             
    HR2760 | 07 17 17.8 | +06 40 50 | 6.65  |  B8III |  200 |         |                             
    HR2753 | 07 18 02.2 | +40 52 59 | 5.78  |    A5V |  185 |         |                             
    HR2757 | 07 18 04.1 | +30 57 20 | 6.24  |    A0V |  325 |         |                             
    HR2783 | 07 22 50.9 | +55 17 03 | 6.53  |    B9V |  250 |  good   |                             
    HR2855 | 07 26 59.4 | -23 05 10 | 5.61  |   B0IV |  244 |         |                             
    HR2921 | 07 36 03.9 | -14 29 34 | 5.70  |    B2V |  284 |         |                             
    HR3039 | 07 52 36.6 | +55 12 33 | 6.38  |    A0V |  325 |         |                             
    HR3134 | 08 01 30.3 | +16 27 19 | 5.99  |    B9V |  185 |         |                             
    HR3197 | 08 24 32.9 | +82 25 50 | 6.32  |    A2V |  200 |         |                             
    HR3474 | 08 46 40.0 | +28 45 55 | 6.57  |    A3V |  200 |  bad    |                             
    HR3601 | 09 04 09.8 | +27 53 53 | 6.38  |    A1V |  180 |  bad    |                             
    HR3885 | 09 50 23.7 | +65 35 35 | 6.31  |    A9V |  176 |  bad    |                             
    HR3946 | 09 59 06.1 | -23 57 01 | 6.21  |    B4V |  220 |         |                             
    HR4123 | 10 30 59.8 | -13 35 17 | 5.58  |    B9V |  310 |  good   |                             
    HR4172 | 10 38 50.4 | -12 26 37 | 6.04  |    A0V |  210 |  good   |                             
    HR4260 | 10 55 37.3 | +24 44 56 | 6.30  |    A2V |  233 |  bad    |   Eastern component         
    HR4317 | 11 05 57.6 | -27 17 16 | 5.71  |   A0IV |  193 |  bad    |                             
    HR4388 | 11 21 49.3 | +57 04 30 | 6.43  |    A7V |  230 |  bad    |                             
    HR4464 | 11 35 43.3 | +10 54 40 | 6.56  |    A4V |  232 |         |                             
    HR4681 | 12 18 40.3 | -00 47 13 | 5.90  |    A5V |  195 |         |                             
    HR4811 | 12 38 46.3 | +40 52 27 | 6.37  |    A7V |  220 |         |                             
    HR4875 | 12 50 10.7 | +37 31 00 | 5.89  |    A3V |  183 |  bad    |                             
    HR4886 | 12 52 27.6 | +16 07 21 | 6.30  |    A7V |  214 |  bad    |                             
    HR4936 | 13 02 40.3 | +59 42 58 | 6.53  |    A3V |  200 |  bad    |                             
    HR5037 | 13 21 41.5 | +02 05 13 | 5.69  |    A2V |  200 |  bad    |                             
    HR5179 | 13 46 13.4 | +41 05 19 | 5.87  |    A5V |  199 |  bad    |                             
    HR5238 | 13 53 51.0 | +53 43 43 | 5.70  |    A0V |  225 |  good   |                             
    HR5244 | 13 56 27.9 | +01 03 02 | 5.91  |    A8V |  181 |  bad    |                             
    HR5433 | 14 32 20.2 | +26 40 37 | 6.01  |    A7V |  204 |         |                             
    HR5517 | 14 47 57.5 | -26 38 47 | 5.77  |    B9V |  183 |  bad    |                             
    HR5672 | 15 10 44.0 | +67 46 53 | 6.17  |    A8V |  200 |         |                             
    HR5756 | 15 31 43.3 | -20 09 52 | 6.22  |    A8V |  225 |         |                             
    HR5919 | 15 54 40.3 | +08 34 49 | 6.29  |    A7V |  230 |  bad    |                             
    HR5915 | 15 55 00.3 | -19 22 59 | 5.94  |    B5V |  240 |         |                             
    HR5938 | 15 55 30.6 | +42 33 58 | 5.75  |     B9 |  350 |  bad    |                             
    HR5949 | 15 55 49.7 | +58 54 42 | 6.31  |    A0V |  180 |  good   |                             
    HR6002 | 16 07 36.4 | -12 44 44 | 5.78  |    B9V |  239 |         |                             
    HR6003 | 16 08 43.7 | -23 41 08 | 5.88  |   B9IV |  180 |         |                             
    HR6013 | 16 08 46.6 | +17 12 20 | 6.14  |    A0V |  275 |  good   |                             
    HR6036 | 16 09 02.9 | +57 56 16 | 6.33  |    A1V |  195 |  bad    |                             
    HR6051 | 16 14 28.8 | -21 06 27 | 6.41  |    A0V |  254 |         |                             
    HR6054 | 16 14 53.5 | -25 28 36 | 6.05  |   B7IV |  181 |  good   |                             
    HR6066 | 16 16 58.8 | -21 18 14 | 6.61  |    B9V |  300 |         |                             
    HR6110 | 16 22 56.5 | +32 19 59 | 6.40  |    A4V |  232 |  bad    |                             
    HR6113 | 16 25 35.1 | -23 26 46 | 5.92  |    B2V |  300 |         |                             
    HR6186 | 16 36 14.0 | +52 55 27 | 6.53  |    A1V |  250 |         |      binary                 
    HR6203 | 16 40 51.4 | +12 23 42 | 6.08  |    A3V |  230 |         |                             
    HR6482 | 17 24 33.7 | +15 36 22 | 6.35  |    B9V |  338 |         |                             
    HR6511 | 17 25 41.3 | +60 02 53 | 5.65  |    A1V |  180 |  good   |                             
    HR6502 | 17 26 49.1 | +20 04 50 | 5.54  |    B5V |  251 |  good   |                             
    HR6533 | 17 31 49.6 | +28 24 27 | 5.62  |    A1V |  245 |         |                             
    HR6534 | 17 33 29.9 | -05 44 40 | 5.62  |    A5V |  255 |  bad    |                             
    HR6664 | 17 50 03.3 | +48 23 39 | 6.68  |     B0 |  300 |         |                             
    HR6655 | 17 50 48.4 | +22 18 59 | 5.98  |    A9V |  212 |         |                             
    HR6718 | 17 58 52.3 | +45 28 34 | 6.48  |     B9 |  200 |         |                             
    HR6720 | 18 00 27.7 | +19 30 20 | 6.50  |    B8V |  210 |         |                             
    HR6747 | 18 04 37.3 | +01 55 09 | 6.14  |  B0III |  434 |  bad    |                             
    HR6758 | 18 05 43.3 | +12 00 14 | 7.04  |   A3IV |  218 |         |                             
    HR6792 | 18 07 06.2 | +49 42 38 | 6.32  |    A2V |  210 |         |                             
    HR6781 | 18 07 49.4 | +26 06 05 | 5.86  |    A3V |  176 |         |                             
    HR6827 | 18 11 07.1 | +60 24 33 | 6.49  |    A1V |  300 |  good   |                             
    HR6826 | 18 13 04.8 | +38 46 25 | 6.04  |  B9III |  250 |  good   |                             
    HR6845 | 18 15 38.8 | +42 09 33 | 5.59  |   B7IV |  201 |         |                             
    HR6873 | 18 21 28.4 | +05 26 08 | 6.13  |    B3V |  300 |  good   |                             
    HR6881 | 18 23 12.1 | -12 00 52 | 5.73  |   B8IV |  250 |  good   |                             
    HR6900 | 18 25 08.8 | +05 05 04 | 6.74  |    B9V |  250 |         |                             
    HR6943 | 18 29 35.6 | +23 51 58 | 5.90  |   B6IV |  200 |         |                             
    HR6963 | 18 33 22.9 | -05 54 41 | 6.36  |    A0V |  210 |         |                             
    HR6992 | 18 37 12.6 | +11 25 18 | 6.42  |    B9V |  200 |         |                             
    HR7096 | 18 48 16.1 | +48 46 03 | 6.12  |  A7III |  185 |  bad    |                             
    HR7202 | 19 01 17.4 | +26 17 29 | 5.69  |    B5V |  296 |  good   |                             
    HR7249 | 19 08 16.7 | -19 17 24 | 5.54  |    B2V |  176 |  bad    |                             
    HR7301 | 19 15 17.4 | +21 13 55 | 5.64  |    A4V |  231 |         |                             
    HR7313 | 19 17 48.1 | +02 01 54 | 6.19  |    A1V |  215 |         |                             
    HR7403 | 19 27 36.5 | +37 56 28 | 6.34  |    B3V |  244 |  bad    |                             
    HR7415 | 19 30 33.1 | +03 26 39 | 6.05  |     A0 |  180 |         |                             
    HR7457 | 19 35 48.3 | +36 56 39 | 6.05  |    B8V |  400 |  good   |                             
    HR7466 | 19 37 09.4 | +29 20 01 | 6.43  |    B5V |  300 |  good   |                             
    HR7543 | 19 47 27.7 | +38 24 27 | 5.77  |    B8V |  350 |  good   |                             
    HR7572 | 19 52 15.6 | +10 21 05 | 6.54  |    B7V |  300 |         |                             
    HR7600 | 19 53 01.2 | +47 48 27 | 6.29  |  B0III |  400 |  bad    |                             
    HR7580 | 19 53 22.6 | +04 24 02 | 6.53  |    B9V |  260 |         |                             
    HR7593 | 19 54 37.6 | -08 13 37 | 5.71  |    B7V |  340 |         |                             
    HR7594 | 19 54 38.1 | -08 14 13 | 6.49  |    B8V |  266 |         |                             
    HR7607 | 19 55 06.5 | +30 11 43 | 6.57  |    B6V |  200 |         |                             
    HR7675 | 20 05 26.4 | -12 39 55 | 6.55  |    A1V |  201 |         |                             
    HR7719 | 20 12 00.7 | +26 28 44 | 5.92  |    B7V |  350 |         |                             
    HR7757 | 20 16 28.2 | +37 03 23 | 6.48  |  B6III |  300 |  good   |                             
    HR7786 | 20 19 56.1 | +46 50 15 | 6.50  |  B8III |  250 |  bad    |                             
    HR7789 | 20 22 03.4 | +24 26 46 | 5.54  |  B8III |  242 |         |                             
    HR7803 | 20 24 37.4 | +01 04 07 | 6.15  |    B9V |  265 |  good   |                             
    HR7830 | 20 29 53.9 | -18 34 59 | 5.94  |    A3V |  301 |         |                             
    HR7836 | 20 30 18.0 | +10 53 44 | 6.08  |     A1 |  320 |         |                             
    HR7880 | 20 37 04.7 | +26 27 42 | 5.59  |    B9V |  300 |         |                             
    HR7890 | 20 39 13.2 | -02 24 46 | 6.22  |  B7III |  250 |  good   |                             
    HR7953 | 20 47 48.3 | +06 00 29 | 5.58  |    A0V |  202 |         |     binary                  
    HR8009 | 20 54 22.3 | +40 42 11 | 6.70  |    B8V |  350 |         |                             
    HR8112 | 21 05 29.3 | +78 07 35 | 5.91  |    B8V |  210 |         |                             
    HR8270 | 21 38 31.9 | +05 46 18 | 5.67  |   A9IV |  195 |  bad    |                             
    HR8319 | 21 46 32.1 | -11 21 56 | 5.58  |    A1V |  190 |  bad    |                             
    HR8342 | 21 47 01.0 | +70 09 02 | 6.29  |    A0V |  205 |  bad    |                             
    HR8375 | 21 55 31.1 | +65 19 14 | 5.86  |    B2V |  350 |         |     binary?                 
    HR8373 | 21 56 56.4 | +12 04 35 | 5.54  |    A2V |  240 |  bad    |                             
    HR8384 | 21 57 11.1 | +66 09 22 | 6.43  |    B2V |  250 |         |                             
    HR8408 | 22 04 36.7 | -26 49 21 | 5.96  |   B4IV |  300 |         |                             
    HR8419 | 22 05 34.7 | +28 57 50 | 5.70  |    B9V |  360 |         |                             
    HR8438 | 22 07 50.3 | +21 42 10 | 5.78  |    B7V |  250 |  bad    |                             
    HR8451 | 22 10 21.1 | -03 53 39 | 6.27  |    A1V |  254 |  good   |                             
    HR8489 | 22 14 44.4 | +42 57 14 | 5.71  |    A2V |  245 |         |                             
    HR8491 | 22 15 59.8 | +08 32 57 | 6.21  |    A1V |  305 |         |                             
    HR8495 | 22 16 33.6 | -01 35 47 | 6.15  |    A5V |  199 |         |                             
    HR8603 | 22 35 52.3 | +39 38 03 | 5.73  |    B2V |  348 |         |                             
    HR8682 | 22 48 47.8 | +54 24 54 | 6.12  |    B5V |  358 |  good   |                             
    HR8758 | 23 00 54.7 | +38 42 29 | 6.54  |    B3V |  370 |  good   |                             
    HR8808 | 23 07 47.7 | +63 37 59 | 6.26  |    B3V |  180 |  good   |                             
    HR8856 | 23 17 40.0 | -11 42 47 | 6.34  |    A1V |  195 |         |                             
    HR8936 | 23 32 24.6 | +34 57 09 | 6.65  |    B8V |  250 |  good   |                             
    HR8983 | 23 41 56.6 | +07 15 02 | 5.89  |    A3V |  210 |  bad    |                             

